Estimating Error and Bias in Offline Evaluation Results

Offline evaluations of recommender systems attempt to estimate users' satisfaction with recommendations using static data from prior user interactions. These evaluations provide researchers and developers with first approximations of the likely performance of a new system and help weed out bad ideas before presenting them to users. However, offline evaluation cannot accurately assess novel, relevant recommendations, because the most novel items were previously unknown to the user, so they are missing from the historical data and cannot be judged as relevant. We present a simulation study to estimate the error that such missing data causes in commonly-used evaluation metrics in order to assess its prevalence and impact. We find that missing data in the rating or observation process causes the evaluation protocol to systematically mis-estimate metric values, and in some cases erroneously determine that a popularity-based recommender outperforms even a perfect personalized recommender. Substantial breakthroughs in recommendation quality, therefore, will be difficult to assess with existing offline techniques.

==> calibration_table.tsv <==
Data	Opt.	Model	I-I Sim	Item Pop	U-U Sim	User Act
ML1M	Avg. Loss	IBP-Unif	0.17	0.973	0.227	0.373
ML1M	Avg. Loss	IBP-Pop	0.2	1.793	0.17	0.388
ML1M	Avg. Loss	LDA-Unif	0.137	0.737	0.082	0.669
ML1M	Avg. Loss	LDA-Pop	0.05	2.063	0.291	1.084
ML1M	I-I Sim	IBP-Unif	0.218	0.846	0.185	0.477
ML1M	I-I Sim	IBP-Pop	0.081	1.184	0.294	0.361
ML1M	I-I Sim	LDA-Unif	0.011	0.46	0.355	0.397
ML1M	I-I Sim	LDA-Pop	0.002	0.49	0.163	0.478
ML1M	Item Pop	IBP-Unif	1.385	0.791	1.132	4.022
ML1M	Item Pop	IBP-Pop	1.064	0.795	1.322	3.958
ML1M	Item Pop	LDA-Unif	1.456	0.467	2.508	1.09
ML1M	Item Pop	LDA-Pop	1.813	0.458	2.511	1.096
ML1M	U-U Sim	IBP-Unif	1.736	3.093	0.074	0.838
ML1M	U-U Sim	IBP-Pop	0.826	4.31	0.05	0.467
ML1M	U-U Sim	LDA-Unif	0.259	0.829	0.006	0.584
ML1M	U-U Sim	LDA-Pop	0.098	0.59	0.046	0.383
ML1M	User Act	IBP-Unif	2.709	8.247	8.732	0.331
ML1M	User Act	IBP-Pop	2.035	2.852	1.21	0.273
ML1M	User Act	LDA-Unif	0.348	1.052	1.376	0.262
ML1M	User Act	LDA-Pop	0.875	0.627	1.349	0.579
AZM5	Avg. Loss	IBP-Unif	0.024	4.639	0.02	0.1
AZM5	Avg. Loss	IBP-Pop	0.016	4.17	0.02	0.144
AZM5	Avg. Loss	LDA-Unif	0.015	1.029	0.002	0.114
AZM5	Avg. Loss	LDA-Pop	0.035	0.485	0.008	0.045
AZM5	I-I Sim	IBP-Unif	0.01	8.487	0.093	0.307
AZM5	I-I Sim	IBP-Pop	0.104	4.157	1.783	5.032
AZM5	I-I Sim	LDA-Unif	0.008	2.263	0.072	0.109
AZM5	I-I Sim	LDA-Pop	0.004	2.998	0.38	3.82
AZM5	Item Pop	IBP-Unif	0.096	0.81	0.157	2.072
AZM5	Item Pop	IBP-Pop	0.084	0.842	0.054	0.859
AZM5	Item Pop	LDA-Unif	0.061	0.437	0.013	0.109
AZM5	Item Pop	LDA-Pop	0.077	0.419	0.022	0.653
AZM5	U-U Sim	IBP-Unif	0.035	2.265	0.005	0.409
AZM5	U-U Sim	IBP-Pop	0.042	3.788	0.006	0.259
AZM5	U-U Sim	LDA-Unif	0.034	0.74	0.001	0.374
AZM5	U-U Sim	LDA-Pop	0.019	0.719	0.005	0.513
AZM5	User Act	IBP-Unif	0.118	6.167	0.145	0.033
AZM5	User Act	IBP-Pop	0.072	8.023	0.06	0.036
AZM5	User Act	LDA-Unif	0.045	0.467	0.014	0.035
AZM5	User Act	LDA-Pop	0.07	1.59	0.023	0.038
STMV1	Avg. Loss	IBP-Unif	2.103	1.299	1.719	4.503
STMV1	Avg. Loss	IBP-Pop	0.366	2.458	0.77	2.486
STMV1	Avg. Loss	LDA-Unif	4.883	2.636	6.052	3.1
STMV1	Avg. Loss	LDA-Pop	4.876	2.431	6.041	3.251
STMV1	I-I Sim	IBP-Unif	0.14	1.032	0.885	1.084
STMV1	I-I Sim	IBP-Pop	0.235	0.981	0.296	0.37
STMV1	I-I Sim	LDA-Unif	0.204	1.512	0.412	0.452
STMV1	I-I Sim	LDA-Pop	0.168	1.538	0.525	0.892
STMV1	Item Pop	IBP-Unif	4.779	0.373	3.442	4.764
STMV1	Item Pop	IBP-Pop	4.651	0.408	3.672	4.773
STMV1	Item Pop	LDA-Unif	5.006	0.431	5.221	3.644
STMV1	Item Pop	LDA-Pop	4.413	0.379	4.089	1.735
STMV1	U-U Sim	IBP-Unif	1.293	0.893	0.262	0.73
STMV1	U-U Sim	IBP-Pop	1.166	3.263	0.374	1.678
STMV1	U-U Sim	LDA-Unif	0.323	1.485	0.343	0.397
STMV1	U-U Sim	LDA-Pop	0.552	1.477	0.077	0.587
STMV1	User Act	IBP-Unif	4.524	6.682	8.932	0.968
STMV1	User Act	IBP-Pop	4.495	7.064	6.307	0.457
STMV1	User Act	LDA-Unif	1.287	1.278	2.903	0.353
STMV1	User Act	LDA-Pop	3.987	4.429	6.113	0.363

